User Identification via Free Roaming Eye Tracking Data

We present a new dataset of "free roaming" (FR) and "targeted roaming" (TR): a pool of 41 participants is asked to walk around a university campus (FR) or is asked to find a particular room within a library (TR). Eye movements are recorded using a commodity wearable eye tracker (Pupil Labs Neon at 200Hz). On this dataset we investigate the accuracy of user identification using a previously known machine learning pipeline where a Radial Basis Function Network (RBFN) is used as classifier. Our highest accuracies are 87.3% for FR and 89.4% for TR. This should be compared to 95.3% which is the (corresponding) highest accuracy we are aware of (achieved in a laboratory setting using the "RAN" stimulus of the BioEye 2015 competition dataset). To the best of our knowledge, our results are the first that study user identification in a non laboratory setting; such settings are often more feasible than laboratory settings and may include further advantages. The minimum duration of each recording is 263s for FR and 154s for TR. Our best accuracies are obtained when restricting to 120s and 140s for FR and TR respectively, always cut from the end of the trajectories (both for the training and testing sessions). If we cut the same length from the beginning, then accuracies are 12.2% lower for FR and around 6.4% lower for TR. On the full trajectories accuracies are lower by 5% and 52% for FR and TR. We also investigate the impact of including higher order velocity derivatives (such as acceleration, jerk, or jounce).

==> Top-Features-Free-view.txt <==
Anova normalized
Fixation top features
                Specs         Score
322      fix_dur_mean  6.699474e+16
59        ang_acc_std  3.743994e+02
63        ang_acc_var  3.604926e+02
76     acc_feats_mean  3.282917e+02
64   deacc_feats_mean  3.148643e+02
43          acc_x_std  3.105077e+02
47          acc_x_var  2.656130e+02
79      acc_feats_std  2.644499e+02
19          vel_x_std  2.624343e+02
23          vel_x_var  2.558619e+02
83      acc_feats_var  2.494985e+02
51          acc_y_std  2.335998e+02
67    deacc_feats_std  2.301266e+02
77   acc_feats_median  2.202450e+02
71    deacc_feats_var  2.193176e+02

Saccade top features
                                  Specs         Score
324                             user_id  8.233113e+17
323                         sac_dur_tot  1.407053e+17
322                        sac_dur_mean  9.798748e+16
32                         ang_vel_mean  2.477446e+02
11                              avg_vel  2.270150e+02
33                       ang_vel_median  2.088731e+02
12                            win_ratio  1.664643e+02
261   thresh_5_count_microfix_without_1  1.367766e+02
264           thresh_5_count_microfix_3  1.267882e+02
38                          ang_vel_min  1.186605e+02
263           thresh_5_count_microfix_2  1.172648e+02
76                       acc_feats_mean  1.112859e+02
265           thresh_5_count_microfix_4  1.090603e+02
291  thresh_10_count_microfix_without_1  1.085024e+02
64                     deacc_feats_mean  1.056287e+02


Anova NOT normalized
Fixation top features
                Specs         Score
321           num_fix           inf
325           user_id           inf
324             RFDSD  8.548431e+16
59        ang_acc_std  3.743994e+02
63        ang_acc_var  3.604926e+02
76     acc_feats_mean  3.282917e+02
64   deacc_feats_mean  3.148643e+02
43          acc_x_std  3.105077e+02
47          acc_x_var  2.656130e+02
79      acc_feats_std  2.644499e+02
19          vel_x_std  2.624343e+02
23          vel_x_var  2.558619e+02
83      acc_feats_var  2.494985e+02
51          acc_y_std  2.335998e+02
67    deacc_feats_std  2.301266e+02

Saccade top features
                                  Specs         Score
321                            num_sacc           inf
324                             user_id           inf
323                         sac_dur_tot  3.125106e+16
32                         ang_vel_mean  2.477446e+02
11                              avg_vel  2.270150e+02
33                       ang_vel_median  2.088731e+02
12                            win_ratio  1.664643e+02
261   thresh_5_count_microfix_without_1  1.367766e+02
264           thresh_5_count_microfix_3  1.267882e+02
38                          ang_vel_min  1.186605e+02
263           thresh_5_count_microfix_2  1.172648e+02
76                       acc_feats_mean  1.112859e+02
265           thresh_5_count_microfix_4  1.090603e+02
291  thresh_10_count_microfix_without_1  1.085024e+02
64                     deacc_feats_mean  1.056287e+02

Chi2
Fixation top features
               Specs        Score
324            RFDSD  5010.180222
325          user_id  4696.354935
322     fix_dur_mean  3230.286919
323      fix_dur_tot  2197.610496
321          num_fix  2192.623567
63       ang_acc_var   720.599334
59       ang_acc_std   587.873655
23         vel_x_var   561.987089
12         win_ratio   550.981132
31         vel_y_var   533.609560
47         acc_x_var   533.011593
83     acc_feats_var   527.952110
43         acc_x_std   510.136269
76    acc_feats_mean   480.861007
71   deacc_feats_var   466.951683

Saccade top features
                          Specs        Score
322                sac_dur_mean  4959.407102
323                 sac_dur_tot  4358.518426
324                     user_id  3251.750214
321                    num_sacc  2415.058025
199             bigram_kurtosis   787.741526
38                  ang_vel_min   722.348591
75         deacc_factor_max_min   695.421110
111      angular_acc_neg_factor   695.421110
33               ang_vel_median   584.076206
314               thresh_10_max   529.451971
264   thresh_5_count_microfix_3   517.391355
266   thresh_5_count_microfix_5   508.200573
195               bigram_median   507.421272
299  thresh_10_count_microfix_8   505.134812
265   thresh_5_count_microfix_4   501.250593


==> Top-Features-Library-view.txt <==
Anova normalized
Fixation top features
                Specs         Score
323       fix_dur_tot  5.988989e+17
325           user_id  1.299427e+17
63        ang_acc_var  2.902951e+02
51          acc_y_std  2.855522e+02
59        ang_acc_std  2.835974e+02
43          acc_x_std  2.784447e+02
47          acc_x_var  2.682079e+02
83      acc_feats_var  2.607554e+02
79      acc_feats_std  2.583267e+02
55          acc_y_var  2.390458e+02
76     acc_feats_mean  2.297503e+02
64   deacc_feats_mean  2.222473e+02
71    deacc_feats_var  2.130919e+02
67    deacc_feats_std  2.101253e+02
27          vel_y_std  1.898569e+02

Saccade top features
                                  Specs         Score
324                             user_id  4.600338e+16
323                         sac_dur_tot  1.190559e+16
32                         ang_vel_mean  1.146541e+02
261   thresh_5_count_microfix_without_1  1.107339e+02
11                              avg_vel  1.105584e+02
33                       ang_vel_median  1.009783e+02
108  _num_change_direction_threshold_20  1.000170e+02
107  _num_change_direction_threshold_19  9.889734e+01
198                         bigram_skew  9.789653e+01
106  _num_change_direction_threshold_18  9.767140e+01
105  _num_change_direction_threshold_17  9.623551e+01
104  _num_change_direction_threshold_16  9.485140e+01
103  _num_change_direction_threshold_15  9.332900e+01
102  _num_change_direction_threshold_14  9.151137e+01
199                     bigram_kurtosis  8.973540e+01

Anova NO normalization
Fixation top features
                Specs         Score
321           num_fix           inf
325           user_id           inf
323       fix_dur_tot  3.128084e+17
324             RFDSD  2.629451e+16
322      fix_dur_mean  6.337711e+15
63        ang_acc_var  2.902951e+02
51          acc_y_std  2.855522e+02
59        ang_acc_std  2.835974e+02
43          acc_x_std  2.784447e+02
47          acc_x_var  2.682079e+02
83      acc_feats_var  2.607554e+02
79      acc_feats_std  2.583267e+02
55          acc_y_var  2.390458e+02
76     acc_feats_mean  2.297503e+02
64   deacc_feats_mean  2.222473e+02

Saccade top features
                                  Specs         Score
321                            num_sacc           inf
324                             user_id           inf
323                         sac_dur_tot  1.672730e+16
32                         ang_vel_mean  1.146541e+02
261   thresh_5_count_microfix_without_1  1.107339e+02
11                              avg_vel  1.105584e+02
33                       ang_vel_median  1.009783e+02
108  _num_change_direction_threshold_20  1.000170e+02
107  _num_change_direction_threshold_19  9.889734e+01
198                         bigram_skew  9.789653e+01
106  _num_change_direction_threshold_18  9.767140e+01
105  _num_change_direction_threshold_17  9.623551e+01
104  _num_change_direction_threshold_16  9.485140e+01
103  _num_change_direction_threshold_15  9.332900e+01
102  _num_change_direction_threshold_14  9.151137e+01

Chi2
Fixation top features
               Specs        Score
321          num_fix  7254.080374
325          user_id  7082.171558
323      fix_dur_tot  5760.567518
324            RFDSD  3928.358764
322     fix_dur_mean  2845.484614
63       ang_acc_var   662.326780
199  bigram_kurtosis   582.593543
47         acc_x_var   568.118927
83     acc_feats_var   555.302374
51         acc_y_std   495.612332
55         acc_y_var   477.370900
59       ang_acc_std   473.192567
43         acc_x_std   471.682383
71   deacc_feats_var   454.277995
31         vel_y_var   441.695498

Saccade top features
                         Specs        Score
321                   num_sacc  5346.721001
323                sac_dur_tot  4848.309426
324                    user_id  4833.952155
322               sac_dur_mean  4408.529898
199            bigram_kurtosis   579.379826
38                 ang_vel_min   438.009636
265  thresh_5_count_microfix_4   433.412173
182    bigram_direction_(7, 5)   405.464740
161    bigram_direction_(4, 8)   382.876546
173    bigram_direction_(6, 4)   374.012407
195              bigram_median   372.481244
75        deacc_factor_max_min   362.932112
111     angular_acc_neg_factor   362.932112
198                bigram_skew   353.975534
314              thresh_10_max   346.171500


==> Top-Features_end_traj.txt <==
Free-roaming last 120
Fixation top features
                  Specs         Score
322        fix_dur_mean  1.719829e+17
59          ang_acc_std  1.628585e+02
63          ang_acc_var  1.525297e+02
43            acc_x_std  1.519190e+02
76       acc_feats_mean  1.455510e+02
64     deacc_feats_mean  1.366688e+02
47            acc_x_var  1.284549e+02
19            vel_x_std  1.265260e+02
23            vel_x_var  1.216955e+02
79        acc_feats_std  1.116013e+02
83        acc_feats_var  1.024883e+02
77     acc_feats_median  1.001867e+02
67      deacc_feats_std  9.650976e+01
32         ang_vel_mean  9.536582e+01
65   deacc_feats_median  9.304388e+01

Saccade top features
                                  Specs         Score
323                         sac_dur_tot  8.343439e+16
321                            num_sacc  6.653580e+16
32                         ang_vel_mean  1.115980e+02
11                              avg_vel  1.012597e+02
33                       ang_vel_median  9.761685e+01
12                            win_ratio  7.703734e+01
261   thresh_5_count_microfix_without_1  6.049275e+01
264           thresh_5_count_microfix_3  5.597700e+01
263           thresh_5_count_microfix_2  5.379475e+01
38                          ang_vel_min  5.336813e+01
291  thresh_10_count_microfix_without_1  5.131271e+01
76                       acc_feats_mean  5.124204e+01
107  _num_change_direction_threshold_19  4.741279e+01
108  _num_change_direction_threshold_20  4.740778e+01
106  _num_change_direction_threshold_18  4.738514e+01

Targeted-roaming last 140
Fixation top features
                Specs         Score
324             RFDSD  3.153091e+16
323       fix_dur_tot  1.164916e+16
51          acc_y_std  1.218545e+02
63        ang_acc_var  1.204386e+02
59        ang_acc_std  1.202233e+02
43          acc_x_std  1.184164e+02
47          acc_x_var  1.113876e+02
79      acc_feats_std  1.093417e+02
83      acc_feats_var  1.076717e+02
55          acc_y_var  1.020172e+02
76     acc_feats_mean  9.919282e+01
64   deacc_feats_mean  9.353772e+01
67    deacc_feats_std  8.747497e+01
71    deacc_feats_var  8.722931e+01
50          acc_y_max  7.909148e+01

Saccade top features
                                  Specs         Score
323                         sac_dur_tot           inf
322                        sac_dur_mean  1.032337e+17
321                            num_sacc  2.030892e+16
32                         ang_vel_mean  4.949230e+01
11                              avg_vel  4.755900e+01
261   thresh_5_count_microfix_without_1  4.638601e+01
33                       ang_vel_median  4.437652e+01
198                         bigram_skew  4.416362e+01
39                          ang_vel_var  4.375306e+01
108  _num_change_direction_threshold_20  4.304357e+01
107  _num_change_direction_threshold_19  4.269274e+01
106  _num_change_direction_threshold_18  4.228408e+01
105  _num_change_direction_threshold_17  4.188098e+01
104  _num_change_direction_threshold_16  4.143734e+01
103  _num_change_direction_threshold_15  4.097686e+01


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation

12.01.22  llncs.cls        2.21   fixed German and French \maketitle, bug reported by
                                  Alexander Malkis, Technical University of Munich;
                                  use detokenized argument in the definition of \doi
                                  to allow underscores in DOIs

05.09.22  llncs.cls        2.22   robust redefinition of \vec (bold italics), bug
                                  reported by Alexander Malkis, TUM

02.11.23  llncs.cls        2.23   \ackname changed from "Acknowledgements" (BE) to
                                  "Acknowledgments" (AE).
                                  \discintname introduced for the new, mandatory
                                  section "Disclosure of Interests".
                                  New "credits" environment introduced to provide
                                  small run-in headings for "Acknowledgments" and
                                  the "Disclosure of Interests".


==> readme.txt <==
Dear llncs user,

The files in this directory belong to the LaTeX2e package
for Springer's Lecture Notes in Computer Science (LNCS) and
other proceedings book series.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

